Solving two-parameter eigenvalue problems using an alternating method

We present a new approach to compute selected eigenvalues and eigenvectors of the two-parameter eigenvalue problem. Our method requires computing generalized eigenvalue problems of the same size as the matrices of the initial two-parameter eigenvalue problem. The method is applicable for right definite problems, possibly after performing an affine transformation. This includes a class of Helmholtz equations when separation of variables is applied. We provide a convergence proof for extremal eigenvalues and empirical evidence along with a local convergence proof for other eigenvalues.

==> data1000grad.txt <==
1   	 3.2235990495204376e6
2   	 569.2607959236564
3   	 41.33080224835583
4   	 1.4666938735904944
5   	 0.005489827767089277
6   	 9.123343855652923e-7
7   	 3.8516756754522485e-10
8   	 7.929649771011571e-10
9   	 1.6853912839995266e-10
10   	 1.9412480173688906e-10
   
 
  
  

==> data1000gradrand.txt <==
1      		1.2548679795371222e6
2		651775.5371320682
3      		0.6943246771501371
4      		0.0554929825231782
5      		6.11100180474657e-8
6      		1.0088727388647919e-9
7      		1.0337267699038001e-9
8      		4.296206285253386e-10
9      		1.2193593907418753e-9
10      	2.148206686240489e-9

==> errsdata.txt <==
n     alt
10    1.79717549378380e-12    1.07342169532330e-10
15    7.96211565446472e-12    2.77977614809515e-09
20    3.67342503020203e-10    1.68377035430682e-06
25    8.18073806768419e-11    7.69855701281469e-08
30    9.41765728858584e-11    7.86708185825205e-08
35    1.64560445361255e-10    2.88679626018357e-07
40    1.13940231363083e-10    1.38617679194125e-06
45    1.19827294212452e-10    7.61948849050582e-08
50    2.92025352677894e-10    1.12373278969519e-06
55    1.75779791827254e-09    1.81707842314984e-05
60    1.60433938199539e-09    1.46418146294021e-05
65    1.28012966830547e-08    0.00222260956060673
70    9.14111220715036e-09    0.000451955464312777
75    9.80811547196897e-09    0.000576742620173807
80    1.02328304135789e-09    3.93515516868985e-06
85    1.40049961494268e-08    0.00194696943069440
90    2.54588652262917e-08    0.000710409713832575
95    1.18352356825451e-09    2.19972291214605e-06
100    7.07894523813056e-09    0.000423643618630036
105    3.49430639477056e-09    3.75054304766119e-05
110    3.37002995279965e-09    8.72860532081995e-06 
115    4.06483678557930e-09 	5.26160336457499e-05 

==> errsdata2.txt <==
n     	comp
10   	1.07342169532330e-10
15 	2.77977614809515e-09
20  	1.68377035430682e-06
25    	7.69855701281469e-08
30   	7.86708185825205e-08
35    	2.88679626018357e-07
40    	1.38617679194125e-06
45    	7.61948849050582e-08
50   	1.12373278969519e-06
55    	1.81707842314984e-05
60    	1.46418146294021e-05
65   	0.00222260956060673
70    	0.000451955464312777
75   	0.000576742620173807
80    	3.93515516868985e-06
85   	0.00194696943069440
90   	0.000710409713832575
95    	2.19972291214605e-06
100    	0.000423643618630036
105    	3.75054304766119e-05
110    	8.72860532081995e-06 
115  	5.26160336457499e-05 

==> errsdatad.txt <==
n     alt
10    4.17500638354196e-13 2.10042987538709e-12
15    1.29263606487224e-12    1.17190928293045e-11
20    3.65952181180937e-12    2.48922771912425e-11
25    5.40522694443755e-12    1.34214024641900e-10
30    7.91021013875738e-12    1.46767047247226e-10
35    1.08056371320155e-11    1.66180565657232e-10
40    2.14543824231963e-11    4.27049368674623e-10
45    2.85314159244563e-11    9.87472155474544e-10
50    3.23452303916941e-11    5.42576196152889e-10
55    4.38700452004018e-11    1.00048210588254e-09
60    6.45134656022861e-11    1.58938502311652e-09
65    4.46640819424142e-11    1.52549925191205e-09
70    5.47718932581896e-11    2.81729707348572e-09
75    9.84202392501823e-11    3.24835607072324e-09
80    1.05834528426360e-10    5.73474122475563e-09
85    1.40050954702170e-10    2.58188736527719e-08
90    1.82525747284490e-10    1.06452326778751e-08
95    2.17325023972554e-10    1.01253771383414e-07
100    2.78375828360259e-10    8.15072160422565e-09
105    2.32510929502583e-10    1.97727569924300e-08
110    1.80312739495174e-10    3.90714971414110e-08 

==> errsdatad2.txt <==
n     	alt
10    	2.10042987538709e-12
15    	1.17190928293045e-11
20   	2.48922771912425e-11
25    	1.34214024641900e-10
30    	1.46767047247226e-10
35   	1.66180565657232e-10
40    	4.27049368674623e-10
45    	9.87472155474544e-10
50  	5.42576196152889e-10
55    	1.00048210588254e-09
60    	1.58938502311652e-09
65    	1.52549925191205e-09
70    	2.81729707348572e-09
75    	3.24835607072324e-09
80   	5.73474122475563e-09
85  	2.58188736527719e-08
90   	1.06452326778751e-08
95   	1.01253771383414e-07
100    	8.15072160422565e-09
105    	1.97727569924300e-08
110    	3.90714971414110e-08 

==> timedata2.txt <==
n      comp
10    	0.00358891000000000
15    	0.0179249100000000
20    	0.0556249100000000
25   	0.138190910000000
30   	0.272391910000000
35    	0.504272910000000
40   	0.837160910000000
45    	1.42151591000000
50    	2.16978691000000
55    	3.81800541000000
60    	5.75985291000000
65    	8.32277791000000
70    	12.5125139100000
75    	18.8058339100000
80    	34.3973759100000
85    	40.9081859100000
90    	54.3662009100000
95    	78.0517169100000
100    	100.633224910000
105    	139.186194910000
110    	173.224769910000 
115    	214.111979910000 

==> timedata3.txt <==
n     alt
10    0.0838989100000000    0.00358891000000000
15    0.108388910000000    0.0179249100000000
20    0.135950910000000    0.0556249100000000
25    0.216214910000000    0.138190910000000
30    0.307796910000000    0.272391910000000
35    0.495999910000000    0.504272910000000
40    0.768041910000000    0.837160910000000
45    1.25584791000000    1.42151591000000
50    1.87523991000000    2.16978691000000
55    2.82162491000000    3.81800541000000
60    4.05424491000000    5.75985291000000
65    5.69209391000000    8.32277791000000
70    7.91596891000000    12.5125139100000
75    10.6913099100000    18.8058339100000
80    13.9054039100000    34.3973759100000
85    18.7563239100000    40.9081859100000
90    24.1703819100000    54.3662009100000
95    30.5824259100000    78.0517169100000
100    37.9164009100000    100.633224910000
105    47.3348489100000    139.186194910000
110    59.1158679100000    173.224769910000 
115    72.2198619100000 	214.111979910000 

==> timedatad.txt <==
n     alt
10    0.0801019100000000 0.00427591000000000
15    0.0965089100000000    0.0222209100000000
20    0.108448910000000    0.0703079100000000
25    0.153654910000000    0.170270910000000
30    0.175750910000000    0.343533910000000
35    0.231864910000000    0.642601910000000
40    0.319977910000000    1.04787091000000
45    0.463993910000000    1.75711491000000
50    0.668325910000000    2.84978991000000
55    0.948438910000000    4.61287441000000
60    1.26356291000000    7.02888191000000
65    1.68737791000000    10.6421709100000
70    2.16024991000000    15.4341009100000
75    2.72742541000000    23.1027749100000
80    3.31611591000000    40.8016779100000
85    4.31742141000000    50.3613879100000
90    5.57369091000000    75.5002449100000
95    6.85600791000000    100.949226910000
100    7.98787091000000    135.324348910000
105    9.83521191000000    175.044982910000
110    12.3411039100000    239.894916910000 


==> timedatad2.txt <==
n     	comp
10    	0.00427591000000000
15    	0.0222209100000000
20    	0.0703079100000000
25  	0.170270910000000
30   	0.343533910000000
35 	0.642601910000000
40  	1.04787091000000
45  	1.75711491000000
50    	2.84978991000000
55   	4.61287441000000
60   	7.02888191000000
65    	10.6421709100000
70   	15.4341009100000
75   	23.1027749100000
80    	40.8016779100000
85   	50.3613879100000
90    	75.5002449100000
95    	100.949226910000
100  	135.324348910000
105   	175.044982910000
110  	239.894916910000 

